A simplicial model for proper homotopy types

The singular simplicial set Sing(X) of a space X completely captures its weak homotopy type. We introduce a category of_controlled sets_, yielding _simplicial controlled sets_, such that one can functorially produce a singular simplicial controlled set CSing(MaxCtl(X)) from a locally compact X. We then argue that this CSing(MaxCtl(X)) captures the (weak)_proper_ homotopy type of X. Moreover, our techniques strictly generalize the classical simplicial situation: e.g., one obtains, in a unified way, singular homology with compact supports and (Borel-Moore) singular homology with locally finite supports, as well as the corresponding cohomologies.

==> CHANGELOG.txt <==
Tagged version 0.90:
Initial preprint version.

Tagged version 0.91:
Minor corrections (in particular, "proper" is now mentioned in
appropriate places) and minor changes in notation.


==> VERSION.txt <==
version 0.91


==> csimp-intro_abstract.txt <==
The singular simplicial set Sing(X) of a space X completely captures its
weak homotopy type. We introduce a category of _controlled sets_,
yielding _simplicial controlled sets_, such that one can functorially
produce a singular simplicial controlled set CSing(MaxCtl(X)) from a
locally compact X. We then argue that this CSing(MaxCtl(X)) captures the
(weak) _proper_ homotopy type of X. Moreover, our techniques strictly
generalize the classical simplicial situation: e.g., one obtains, in a
unified way, singular homology with compact supports and (Borel-Moore)
singular homology with locally finite supports, as well as the
corresponding cohomologies.

